Locality of triad interaction and Kolmogorov constant in inertial wave turbulence

Using the theory of wave turbulence for rapidly rotating incompressible fluids derived by Galtier (2003), we find the locality conditions that the solutions of the kinetic equation must satisfy. We show that the exact anisotropic Kolmogorov-Zakharov (KZ) spectrum satisfies these conditions, which justifies the existence of this constant (positive) energy flux solution. Although a direct cascade is predicted in the transverse ($\perp$) and parallel ($\parallel$) directions to the rotation axis, we show numerically that in the latter case some triadic interactions can have a negative contribution to the energy flux, while in the former case all interactions contribute to a positive flux. Neglecting the parallel energy flux, we estimate the Kolmogorov constant at $C_K \simeq 0.749$. These results provide theoretical support for recent numerical and experimental studies.

==> [ArXiv] Locality and Kolmogorov constant in inertial wave turbulence/dataPlotC0.txt <==
1.000000000000000000e+01 7.490072121999999943e-01
1.131595665278606688e+01 7.490072121999999943e-01
1.280508749677333213e+01 7.490072121999999943e-01
1.449018150486198664e+01 7.490072121999999943e-01
1.639702658000206270e+01 7.490072121999999943e-01
1.855480420138843911e+01 7.490072121999999943e-01
2.099653600438443846e+01 7.490072121999999943e-01
2.375958912842762771e+01 7.490072121999999943e-01
2.688624806652942567e+01 7.490072121999999943e-01
3.042436176769001932e+01 7.490072121999999943e-01
3.442807589518621114e+01 7.490072121999999943e-01
3.895866144687560251e+01 7.490072121999999943e-01
4.408545241834120532e+01 7.490072121999999943e-01
4.988690685844117922e+01 7.490072121999999943e-01
5.645180755516965831e+01 7.490072121999999943e-01
6.388062072657209001e+01 7.490072121999999943e-01
7.228703350949572837e+01 7.490072121999999943e-01
8.179969377519475415e+01 7.490072121999999943e-01
9.256417889712781744e+01 7.490072121999999943e-01
1.047452236000634258e+02 7.490072121999999943e-01
1.185292409844701780e+02 7.490072121999999943e-01
1.341271753067898374e+02 7.490072121999999943e-01
1.517777301732271553e+02 7.490072121999999943e-01
1.717510215498498383e+02 7.490072121999999943e-01
1.943527114929826496e+02 7.490072121999999943e-01
2.199286858606027977e+02 7.490072121999999943e-01
2.488703475902785272e+02 7.490072121999999943e-01
2.816206065495393318e+02 7.490072121999999943e-01
3.186806576245910492e+02 7.490072121999999943e-01
3.606176507761229573e+02 7.490072121999999943e-01
4.080733704412151042e+02 7.490072121999999943e-01
4.617740571069106181e+02 7.490072121999999943e-01
5.225415213602958602e+02 7.490072121999999943e-01
5.913057204993992855e+02 7.490072121999999943e-01
6.691189901715636097e+02 7.490072121999999943e-01
7.571721488337400388e+02 7.490072121999999943e-01
8.568127214899482169e+02 7.490072121999999943e-01
9.695655615935914966e+02 7.490072121999999943e-01
1.097156186702727155e+03 7.490072121999999943e-01
1.241537185006411846e+03 7.490072121999999943e-01
1.404918096835459210e+03 7.490072121999999943e-01
1.589799228450475539e+03 7.490072121999999943e-01
1.799009915577831407e+03 7.490072121999999943e-01
2.035751822261106099e+03 7.490072121999999943e-01
2.303647937653694953e+03 7.490072121999999943e-01
2.606798020576923136e+03 7.490072121999999943e-01
2.949841340341698469e+03 7.490072121999999943e-01
3.338027673990301082e+03 7.490072121999999943e-01
3.777297646467454797e+03 7.490072121999999943e-01
4.274373643209654801e+03 7.490072121999999943e-01
4.836862686437176308e+03 7.490072121999999943e-01
5.473372849520144882e+03 7.490072121999999943e-01
6.193644990970611616e+03 7.490072121999999943e-01
7.008701824056899568e+03 7.490072121999999943e-01
7.931016603333051535e+03 7.490072121999999943e-01
8.974704009584340383e+03 7.490072121999999943e-01
1.015573615440418143e+04 7.490072121999999943e-01
1.149218701003699789e+04 7.490072121999999943e-01
1.300450900512897897e+04 7.490072121999999943e-01
1.471584601928055781e+04 7.490072121999999943e-01
1.665238756632532022e+04 7.490072121999999943e-01
1.884376958659309821e+04 7.490072121999999943e-01
2.132352798169763628e+04 7.490072121999999943e-01
2.412961183253607305e+04 7.490072121999999943e-01
2.730496415455325405e+04 7.490072121999999943e-01
3.089817907788013326e+04 7.490072121999999943e-01
3.496424550953137077e+04 7.490072121999999943e-01
3.956538865832268493e+04 7.490072121999999943e-01
4.477202230082129972e+04 7.490072121999999943e-01
5.066382636136649671e+04 7.490072121999999943e-01
5.733096629695032607e+04 7.490072121999999943e-01
6.487547294786288694e+04 7.490072121999999943e-01
7.341280397070114850e+04 7.490072121999999943e-01
8.307361074919368548e+04 7.490072121999999943e-01
9.400573782282964385e+04 7.490072121999999943e-01
1.063764854316311976e+05 7.490072121999999943e-01
1.203751698020069598e+05 7.490072121999999943e-01
1.362160203551273153e+05 7.490072121999999943e-01
1.541414581753645325e+05 7.490072121999999943e-01
1.744258059109661554e+05 7.490072121999999943e-01
1.973794858815768675e+05 7.490072121999999943e-01
2.233537706385123311e+05 7.490072121999999943e-01
2.527461586781727092e+05 7.490072121999999943e-01
2.860064575760391308e+05 7.490072121999999943e-01
3.236436676347355824e+05 7.490072121999999943e-01
3.662337713903369149e+05 7.490072121999999943e-01
4.144285481839414570e+05 7.490072121999999943e-01
4.689655486926543526e+05 7.490072121999999943e-01
5.306793820656121243e+05 7.490072121999999943e-01
6.005144883981762687e+05 7.490072121999999943e-01
6.795395920083763776e+05 7.490072121999999943e-01
7.689640567018716829e+05 7.490072121999999943e-01
8.701563933188907104e+05 7.490072121999999943e-01
9.846652027941230917e+05 7.490072121999999943e-01
1.114242875232509803e+06 7.490072121999999943e-01
1.260872407680679578e+06 7.490072121999999943e-01
1.426797751000857214e+06 7.490072121999999943e-01
1.614558150261834729e+06 7.490072121999999943e-01
1.827027004176537739e+06 7.490072121999999943e-01
2.067455838273133151e+06 7.490072121999999943e-01
2.339524064744825475e+06 7.490072121999999943e-01
2.647395290480230935e+06 7.490072121999999943e-01
2.995781034986427054e+06 7.490072121999999943e-01
3.390012833314498886e+06 7.490072121999999943e-01
3.836123827417535242e+06 7.490072121999999943e-01
4.340941094577660784e+06 7.490072121999999943e-01
4.912190125853851438e+06 7.490072121999999943e-01
5.558613053440591320e+06 7.490072121999999943e-01
6.290102436234453693e+06 7.490072121999999943e-01
7.117852651001310907e+06 7.490072121999999943e-01
8.054531205964922905e+06 7.490072121999999943e-01
9.114472598521193489e+06 7.490072121999999943e-01
1.031389768378722109e+07 7.490072121999999943e-01
1.167116191110068187e+07 7.490072121999999943e-01
1.320703622736631148e+07 7.490072121999999943e-01
1.494502494606523961e+07 7.490072121999999943e-01
1.691172544644806907e+07 7.490072121999999943e-01
1.913723520758254454e+07 7.490072121999999943e-01
2.165561240631754324e+07 7.490072121999999943e-01
2.450539712794255093e+07 7.490072121999999943e-01
2.773020116591060907e+07 7.490072121999999943e-01
3.137937543664820865e+07 7.490072121999999943e-01
3.550876522326110303e+07 7.490072121999999943e-01
4.018156480603808165e+07 7.490072121999999943e-01
4.546928455862411112e+07 7.490072121999999943e-01
5.145284530985853076e+07 7.490072121999999943e-01
5.822381671888659894e+07 7.490072121999999943e-01
6.588581861506814510e+07 7.490072121999999943e-01
7.455610674814365804e+07 7.490072121999999943e-01
8.436736721624843776e+07 7.490072121999999943e-01
9.546974703287516534e+07 7.490072121999999943e-01
1.080331519076466560e+08 7.490072121999999943e-01
1.222498464050784409e+08 7.490072121999999943e-01
1.383373962729619443e+08 7.490072121999999943e-01
1.565419979684129357e+08 7.490072121999999943e-01
1.771422463351081908e+08 7.490072121999999943e-01
2.004533980905239880e+08 7.490072121999999943e-01
2.268321963696043193e+08 7.490072121999999943e-01
2.566823301574694514e+08 7.490072121999999943e-01
2.904606121598039865e+08 7.490072121999999943e-01
3.286839696542054415e+08 7.490072121999999943e-01
3.719373553072647452e+08 7.490072121999999943e-01
4.208826990208889246e+08 7.490072121999999943e-01
4.762690378027974367e+08 7.490072121999999943e-01
5.389439786840595007e+08 7.490072121999999943e-01
6.098666701068887711e+08 7.490072121999999943e-01
6.901224802908548117e+08 7.490072121999999943e-01
7.809396072084504366e+08 7.490072121999999943e-01
8.837078743614584208e+08 7.490072121999999943e-01
1.000000000000000000e+09 7.490072121999999943e-01


==> [ArXiv] Locality and Kolmogorov constant in inertial wave turbulence/dataPlotCk.txt <==
1.000000000000000000e+01 8.508567091109185965e-01
1.131595665278606688e+01 8.468850094467678113e-01
1.280508749677333213e+01 8.430506187425520492e-01
1.449018150486198664e+01 8.393486835387184986e-01
1.639702658000206270e+01 8.357740116663333607e-01
1.855480420138843911e+01 8.319601679736071675e-01
2.099653600438443846e+01 8.289883320181228310e-01
2.375958912842762771e+01 8.256933909859132115e-01
2.688624806652942567e+01 8.225836525948115874e-01
3.042436176769001932e+01 8.195807003915047684e-01
3.442807589518621114e+01 8.166831929490765418e-01
3.895866144687560251e+01 8.138900449096085898e-01
4.408545241834120532e+01 8.111971061528803206e-01
4.988690685844117922e+01 8.080812551187214199e-01
5.645180755516965831e+01 8.055590328659083532e-01
6.388062072657209001e+01 8.031285551881442997e-01
7.228703350949572837e+01 8.007893291715071360e-01
8.179969377519475415e+01 7.985380093123455314e-01
9.256417889712781744e+01 7.963728688283484569e-01
1.047452236000634258e+02 7.942910947027159718e-01
1.185292409844701780e+02 7.922908430453036166e-01
1.341271753067898374e+02 7.903688716634260647e-01
1.517777301732271553e+02 7.885240311339188901e-01
1.717510215498498383e+02 7.867540077873037552e-01
1.943527114929826496e+02 7.850554279402728319e-01
2.199286858606027977e+02 7.834268309720324730e-01
2.488703475902785272e+02 7.818657042965436732e-01
2.816206065495393318e+02 7.803718061196277533e-01
3.186806576245910492e+02 7.789392906132168726e-01
3.606176507761229573e+02 7.775683893604184993e-01
4.080733704412151042e+02 7.762565052425385304e-01
4.617740571069106181e+02 7.750010716505207897e-01
5.225415213602958602e+02 7.738003768130516935e-01
5.913057204993992855e+02 7.726529843470056891e-01
6.691189901715636097e+02 7.715567163587021549e-01
7.571721488337400388e+02 7.703523335208515288e-01
8.568127214899482169e+02 7.693437014451207645e-01
9.695655615935914966e+02 7.683795506586283963e-01
1.097156186702727155e+03 7.676409420415216678e-01
1.241537185006411846e+03 7.665790674728671927e-01
1.404918096835459210e+03 7.657393801467174965e-01
1.589799228450475539e+03 7.649517543585586665e-01
1.799009915577831407e+03 7.641732559546460246e-01
2.035751822261106099e+03 7.634121700679626921e-01
2.303647937653694953e+03 7.629640967609991886e-01
2.606798020576923136e+03 7.620480190847563895e-01
2.949841340341698469e+03 7.614088190785768262e-01
3.338027673990301082e+03 7.608135983920985002e-01
3.777297646467454797e+03 7.602321359915337196e-01
4.274373643209654801e+03 7.599970086369256528e-01
4.836862686437176308e+03 7.591593157888472110e-01
5.473372849520144882e+03 7.586542950379477901e-01
6.193644990970611616e+03 7.581824795193036204e-01
7.008701824056899568e+03 7.577279149125272228e-01
7.931016603333051535e+03 7.572894467378873395e-01
8.974704009584340383e+03 7.568774704613657756e-01
1.015573615440418143e+04 7.564846978088256568e-01
1.149218701003699789e+04 7.561107644623112911e-01
1.300450900512897897e+04 7.557545103468086278e-01
1.471584601928055781e+04 7.554154084178700268e-01
1.665238756632532022e+04 7.550931394861721824e-01
1.884376958659309821e+04 7.547871254757303472e-01
2.132352798169763628e+04 7.544949064119977900e-01
2.412961183253607305e+04 7.542169240965309607e-01
2.730496415455325405e+04 7.539530001450017727e-01
3.089817907788013326e+04 7.537014070709451286e-01
3.496424550953137077e+04 7.534627335330363884e-01
3.956538865832268493e+04 7.532357032883257864e-01
4.477202230082129972e+04 7.530204199857709613e-01
5.066382636136649671e+04 7.528152660139318941e-01
5.733096629695032607e+04 7.526207641930729997e-01
6.487547294786288694e+04 7.524357569237333232e-01
7.341280397070114850e+04 7.522648634179393001e-01
8.307361074919368548e+04 7.520931274867960203e-01
9.400573782282964385e+04 7.519386679073631896e-01
1.063764854316311976e+05 7.517887124137215826e-01
1.203751698020069598e+05 7.516425911041744179e-01
1.362160203551273153e+05 7.515072796066468719e-01
1.541414581753645325e+05 7.513788767821392156e-01
1.744258059109661554e+05 7.512576937902950558e-01
1.973794858815768675e+05 7.511426300359368424e-01
2.233537706385123311e+05 7.510338118194250789e-01
2.527461586781727092e+05 7.509299148288066661e-01
2.860064575760391308e+05 7.508329648091941477e-01
3.236436676347355824e+05 7.507405689347785849e-01
3.662337713903369149e+05 7.506535015269386601e-01
4.144285481839414570e+05 7.505708945613484007e-01
4.689655486926543526e+05 7.504938073936265885e-01
5.306793820656121243e+05 7.504204298929736394e-01
6.005144883981762687e+05 7.503516142682309376e-01
6.795395920083763776e+05 7.502859381188700105e-01
7.689640567018716829e+05 7.502257581165514555e-01
8.701563933188907104e+05 7.501674059764730229e-01
9.846652027941230917e+05 7.501140436018248758e-01
1.114242875232509803e+06 7.500634565766675088e-01
1.260872407680679578e+06 7.500167015445408092e-01
1.426797751000857214e+06 7.499725817022879770e-01
1.614558150261834729e+06 7.499319592347885033e-01
1.827027004176537739e+06 7.498943058949764096e-01
2.067455838273133151e+06 7.498593667482428282e-01
2.339524064744825475e+06 7.498273787211627850e-01
2.647395290480230935e+06 7.497974985302325868e-01
2.995781034986427054e+06 7.497706242473836102e-01
3.390012833314498886e+06 7.497465398427487493e-01
3.836123827417535242e+06 7.497249886956686149e-01
4.340941094577660784e+06 7.497057465526431042e-01
4.912190125853851438e+06 7.496892112300106437e-01
5.558613053440591320e+06 7.496748186430484129e-01
6.290102436234453693e+06 7.496614024789092223e-01
7.117852651001310907e+06 7.496529966579070781e-01
8.054531205964922905e+06 7.496455108747119844e-01
9.114472598521193489e+06 7.496405794755888197e-01
1.031389768378722109e+07 7.496379179307830487e-01
1.167116191110068187e+07 7.496369378709363263e-01
1.320703622736631148e+07 7.495928851227336986e-01
1.494502494606523961e+07 7.495839298744332302e-01
1.691172544644806907e+07 7.495855045088353208e-01
1.913723520758254454e+07 7.495883906865310475e-01
2.165561240631754324e+07 7.495940171120613060e-01
2.450539712794255093e+07 7.496006296929695889e-01
2.773020116591060907e+07 7.492042894225785510e-01
3.137937543664820865e+07 7.491926992089710247e-01
3.550876522326110303e+07 7.491833626786247313e-01
4.018156480603808165e+07 7.491725800702120353e-01
4.546928455862411112e+07 7.491640516421096407e-01
5.145284530985853076e+07 7.491556061565445290e-01
5.822381671888659894e+07 7.491484912379173799e-01
6.588581861506814510e+07 7.491421158515656487e-01
7.455610674814365804e+07 7.491361380814388626e-01
8.436736721624843776e+07 7.491314866506879611e-01
9.546974703287516534e+07 7.491263032931344545e-01
1.080331519076466560e+08 7.491219727943774220e-01
1.222498464050784409e+08 7.491197979136011709e-01
1.383373962729619443e+08 7.491170762917377379e-01
1.565419979684129357e+08 7.491136243995729638e-01
1.771422463351081908e+08 7.491121443783373968e-01
2.004533980905239880e+08 7.491119798932062146e-01
2.268321963696043193e+08 7.491120735787029083e-01
2.566823301574694514e+08 7.491117564230588277e-01
2.904606121598039865e+08 7.491127956125401832e-01
3.286839696542054415e+08 7.491150816732312645e-01
3.719373553072647452e+08 7.491177420872714432e-01
4.208826990208889246e+08 7.491199614258173822e-01
4.762690378027974367e+08 7.491244227941298295e-01
5.389439786840595007e+08 7.491281530878783901e-01
6.098666701068887711e+08 7.491332350708639343e-01
6.901224802908548117e+08 7.491390051518759252e-01
7.809396072084504366e+08 7.491453045227001173e-01
8.837078743614584208e+08 7.491524969436410553e-01
1.000000000000000000e+09 7.491601242655213655e-01


==> dataPlotC0.txt <==
1.000000000000000000e+01 7.490072121999999943e-01
1.131595665278606688e+01 7.490072121999999943e-01
1.280508749677333213e+01 7.490072121999999943e-01
1.449018150486198664e+01 7.490072121999999943e-01
1.639702658000206270e+01 7.490072121999999943e-01
1.855480420138843911e+01 7.490072121999999943e-01
2.099653600438443846e+01 7.490072121999999943e-01
2.375958912842762771e+01 7.490072121999999943e-01
2.688624806652942567e+01 7.490072121999999943e-01
3.042436176769001932e+01 7.490072121999999943e-01
3.442807589518621114e+01 7.490072121999999943e-01
3.895866144687560251e+01 7.490072121999999943e-01
4.408545241834120532e+01 7.490072121999999943e-01
4.988690685844117922e+01 7.490072121999999943e-01
5.645180755516965831e+01 7.490072121999999943e-01
6.388062072657209001e+01 7.490072121999999943e-01
7.228703350949572837e+01 7.490072121999999943e-01
8.179969377519475415e+01 7.490072121999999943e-01
9.256417889712781744e+01 7.490072121999999943e-01
1.047452236000634258e+02 7.490072121999999943e-01
1.185292409844701780e+02 7.490072121999999943e-01
1.341271753067898374e+02 7.490072121999999943e-01
1.517777301732271553e+02 7.490072121999999943e-01
1.717510215498498383e+02 7.490072121999999943e-01
1.943527114929826496e+02 7.490072121999999943e-01
2.199286858606027977e+02 7.490072121999999943e-01
2.488703475902785272e+02 7.490072121999999943e-01
2.816206065495393318e+02 7.490072121999999943e-01
3.186806576245910492e+02 7.490072121999999943e-01
3.606176507761229573e+02 7.490072121999999943e-01
4.080733704412151042e+02 7.490072121999999943e-01
4.617740571069106181e+02 7.490072121999999943e-01
5.225415213602958602e+02 7.490072121999999943e-01
5.913057204993992855e+02 7.490072121999999943e-01
6.691189901715636097e+02 7.490072121999999943e-01
7.571721488337400388e+02 7.490072121999999943e-01
8.568127214899482169e+02 7.490072121999999943e-01
9.695655615935914966e+02 7.490072121999999943e-01
1.097156186702727155e+03 7.490072121999999943e-01
1.241537185006411846e+03 7.490072121999999943e-01
1.404918096835459210e+03 7.490072121999999943e-01
1.589799228450475539e+03 7.490072121999999943e-01
1.799009915577831407e+03 7.490072121999999943e-01
2.035751822261106099e+03 7.490072121999999943e-01
2.303647937653694953e+03 7.490072121999999943e-01
2.606798020576923136e+03 7.490072121999999943e-01
2.949841340341698469e+03 7.490072121999999943e-01
3.338027673990301082e+03 7.490072121999999943e-01
3.777297646467454797e+03 7.490072121999999943e-01
4.274373643209654801e+03 7.490072121999999943e-01
4.836862686437176308e+03 7.490072121999999943e-01
5.473372849520144882e+03 7.490072121999999943e-01
6.193644990970611616e+03 7.490072121999999943e-01
7.008701824056899568e+03 7.490072121999999943e-01
7.931016603333051535e+03 7.490072121999999943e-01
8.974704009584340383e+03 7.490072121999999943e-01
1.015573615440418143e+04 7.490072121999999943e-01
1.149218701003699789e+04 7.490072121999999943e-01
1.300450900512897897e+04 7.490072121999999943e-01
1.471584601928055781e+04 7.490072121999999943e-01
1.665238756632532022e+04 7.490072121999999943e-01
1.884376958659309821e+04 7.490072121999999943e-01
2.132352798169763628e+04 7.490072121999999943e-01
2.412961183253607305e+04 7.490072121999999943e-01
2.730496415455325405e+04 7.490072121999999943e-01
3.089817907788013326e+04 7.490072121999999943e-01
3.496424550953137077e+04 7.490072121999999943e-01
3.956538865832268493e+04 7.490072121999999943e-01
4.477202230082129972e+04 7.490072121999999943e-01
5.066382636136649671e+04 7.490072121999999943e-01
5.733096629695032607e+04 7.490072121999999943e-01
6.487547294786288694e+04 7.490072121999999943e-01
7.341280397070114850e+04 7.490072121999999943e-01
8.307361074919368548e+04 7.490072121999999943e-01
9.400573782282964385e+04 7.490072121999999943e-01
1.063764854316311976e+05 7.490072121999999943e-01
1.203751698020069598e+05 7.490072121999999943e-01
1.362160203551273153e+05 7.490072121999999943e-01
1.541414581753645325e+05 7.490072121999999943e-01
1.744258059109661554e+05 7.490072121999999943e-01
1.973794858815768675e+05 7.490072121999999943e-01
2.233537706385123311e+05 7.490072121999999943e-01
2.527461586781727092e+05 7.490072121999999943e-01
2.860064575760391308e+05 7.490072121999999943e-01
3.236436676347355824e+05 7.490072121999999943e-01
3.662337713903369149e+05 7.490072121999999943e-01
4.144285481839414570e+05 7.490072121999999943e-01
4.689655486926543526e+05 7.490072121999999943e-01
5.306793820656121243e+05 7.490072121999999943e-01
6.005144883981762687e+05 7.490072121999999943e-01
6.795395920083763776e+05 7.490072121999999943e-01
7.689640567018716829e+05 7.490072121999999943e-01
8.701563933188907104e+05 7.490072121999999943e-01
9.846652027941230917e+05 7.490072121999999943e-01
1.114242875232509803e+06 7.490072121999999943e-01
1.260872407680679578e+06 7.490072121999999943e-01
1.426797751000857214e+06 7.490072121999999943e-01
1.614558150261834729e+06 7.490072121999999943e-01
1.827027004176537739e+06 7.490072121999999943e-01
2.067455838273133151e+06 7.490072121999999943e-01
2.339524064744825475e+06 7.490072121999999943e-01
2.647395290480230935e+06 7.490072121999999943e-01
2.995781034986427054e+06 7.490072121999999943e-01
3.390012833314498886e+06 7.490072121999999943e-01
3.836123827417535242e+06 7.490072121999999943e-01
4.340941094577660784e+06 7.490072121999999943e-01
4.912190125853851438e+06 7.490072121999999943e-01
5.558613053440591320e+06 7.490072121999999943e-01
6.290102436234453693e+06 7.490072121999999943e-01
7.117852651001310907e+06 7.490072121999999943e-01
8.054531205964922905e+06 7.490072121999999943e-01
9.114472598521193489e+06 7.490072121999999943e-01
1.031389768378722109e+07 7.490072121999999943e-01
1.167116191110068187e+07 7.490072121999999943e-01
1.320703622736631148e+07 7.490072121999999943e-01
1.494502494606523961e+07 7.490072121999999943e-01
1.691172544644806907e+07 7.490072121999999943e-01
1.913723520758254454e+07 7.490072121999999943e-01
2.165561240631754324e+07 7.490072121999999943e-01
2.450539712794255093e+07 7.490072121999999943e-01
2.773020116591060907e+07 7.490072121999999943e-01
3.137937543664820865e+07 7.490072121999999943e-01
3.550876522326110303e+07 7.490072121999999943e-01
4.018156480603808165e+07 7.490072121999999943e-01
4.546928455862411112e+07 7.490072121999999943e-01
5.145284530985853076e+07 7.490072121999999943e-01
5.822381671888659894e+07 7.490072121999999943e-01
6.588581861506814510e+07 7.490072121999999943e-01
7.455610674814365804e+07 7.490072121999999943e-01
8.436736721624843776e+07 7.490072121999999943e-01
9.546974703287516534e+07 7.490072121999999943e-01
1.080331519076466560e+08 7.490072121999999943e-01
1.222498464050784409e+08 7.490072121999999943e-01
1.383373962729619443e+08 7.490072121999999943e-01
1.565419979684129357e+08 7.490072121999999943e-01
1.771422463351081908e+08 7.490072121999999943e-01
2.004533980905239880e+08 7.490072121999999943e-01
2.268321963696043193e+08 7.490072121999999943e-01
2.566823301574694514e+08 7.490072121999999943e-01
2.904606121598039865e+08 7.490072121999999943e-01
3.286839696542054415e+08 7.490072121999999943e-01
3.719373553072647452e+08 7.490072121999999943e-01
4.208826990208889246e+08 7.490072121999999943e-01
4.762690378027974367e+08 7.490072121999999943e-01
5.389439786840595007e+08 7.490072121999999943e-01
6.098666701068887711e+08 7.490072121999999943e-01
6.901224802908548117e+08 7.490072121999999943e-01
7.809396072084504366e+08 7.490072121999999943e-01
8.837078743614584208e+08 7.490072121999999943e-01
1.000000000000000000e+09 7.490072121999999943e-01


==> dataPlotCk.txt <==
1.000000000000000000e+01 8.508567091109185965e-01
1.131595665278606688e+01 8.468850094467678113e-01
1.280508749677333213e+01 8.430506187425520492e-01
1.449018150486198664e+01 8.393486835387184986e-01
1.639702658000206270e+01 8.357740116663333607e-01
1.855480420138843911e+01 8.319601679736071675e-01
2.099653600438443846e+01 8.289883320181228310e-01
2.375958912842762771e+01 8.256933909859132115e-01
2.688624806652942567e+01 8.225836525948115874e-01
3.042436176769001932e+01 8.195807003915047684e-01
3.442807589518621114e+01 8.166831929490765418e-01
3.895866144687560251e+01 8.138900449096085898e-01
4.408545241834120532e+01 8.111971061528803206e-01
4.988690685844117922e+01 8.080812551187214199e-01
5.645180755516965831e+01 8.055590328659083532e-01
6.388062072657209001e+01 8.031285551881442997e-01
7.228703350949572837e+01 8.007893291715071360e-01
8.179969377519475415e+01 7.985380093123455314e-01
9.256417889712781744e+01 7.963728688283484569e-01
1.047452236000634258e+02 7.942910947027159718e-01
1.185292409844701780e+02 7.922908430453036166e-01
1.341271753067898374e+02 7.903688716634260647e-01
1.517777301732271553e+02 7.885240311339188901e-01
1.717510215498498383e+02 7.867540077873037552e-01
1.943527114929826496e+02 7.850554279402728319e-01
2.199286858606027977e+02 7.834268309720324730e-01
2.488703475902785272e+02 7.818657042965436732e-01
2.816206065495393318e+02 7.803718061196277533e-01
3.186806576245910492e+02 7.789392906132168726e-01
3.606176507761229573e+02 7.775683893604184993e-01
4.080733704412151042e+02 7.762565052425385304e-01
4.617740571069106181e+02 7.750010716505207897e-01
5.225415213602958602e+02 7.738003768130516935e-01
5.913057204993992855e+02 7.726529843470056891e-01
6.691189901715636097e+02 7.715567163587021549e-01
7.571721488337400388e+02 7.703523335208515288e-01
8.568127214899482169e+02 7.693437014451207645e-01
9.695655615935914966e+02 7.683795506586283963e-01
1.097156186702727155e+03 7.676409420415216678e-01
1.241537185006411846e+03 7.665790674728671927e-01
1.404918096835459210e+03 7.657393801467174965e-01
1.589799228450475539e+03 7.649517543585586665e-01
1.799009915577831407e+03 7.641732559546460246e-01
2.035751822261106099e+03 7.634121700679626921e-01
2.303647937653694953e+03 7.629640967609991886e-01
2.606798020576923136e+03 7.620480190847563895e-01
2.949841340341698469e+03 7.614088190785768262e-01
3.338027673990301082e+03 7.608135983920985002e-01
3.777297646467454797e+03 7.602321359915337196e-01
4.274373643209654801e+03 7.599970086369256528e-01
4.836862686437176308e+03 7.591593157888472110e-01
5.473372849520144882e+03 7.586542950379477901e-01
6.193644990970611616e+03 7.581824795193036204e-01
7.008701824056899568e+03 7.577279149125272228e-01
7.931016603333051535e+03 7.572894467378873395e-01
8.974704009584340383e+03 7.568774704613657756e-01
1.015573615440418143e+04 7.564846978088256568e-01
1.149218701003699789e+04 7.561107644623112911e-01
1.300450900512897897e+04 7.557545103468086278e-01
1.471584601928055781e+04 7.554154084178700268e-01
1.665238756632532022e+04 7.550931394861721824e-01
1.884376958659309821e+04 7.547871254757303472e-01
2.132352798169763628e+04 7.544949064119977900e-01
2.412961183253607305e+04 7.542169240965309607e-01
2.730496415455325405e+04 7.539530001450017727e-01
3.089817907788013326e+04 7.537014070709451286e-01
3.496424550953137077e+04 7.534627335330363884e-01
3.956538865832268493e+04 7.532357032883257864e-01
4.477202230082129972e+04 7.530204199857709613e-01
5.066382636136649671e+04 7.528152660139318941e-01
5.733096629695032607e+04 7.526207641930729997e-01
6.487547294786288694e+04 7.524357569237333232e-01
7.341280397070114850e+04 7.522648634179393001e-01
8.307361074919368548e+04 7.520931274867960203e-01
9.400573782282964385e+04 7.519386679073631896e-01
1.063764854316311976e+05 7.517887124137215826e-01
1.203751698020069598e+05 7.516425911041744179e-01
1.362160203551273153e+05 7.515072796066468719e-01
1.541414581753645325e+05 7.513788767821392156e-01
1.744258059109661554e+05 7.512576937902950558e-01
1.973794858815768675e+05 7.511426300359368424e-01
2.233537706385123311e+05 7.510338118194250789e-01
2.527461586781727092e+05 7.509299148288066661e-01
2.860064575760391308e+05 7.508329648091941477e-01
3.236436676347355824e+05 7.507405689347785849e-01
3.662337713903369149e+05 7.506535015269386601e-01
4.144285481839414570e+05 7.505708945613484007e-01
4.689655486926543526e+05 7.504938073936265885e-01
5.306793820656121243e+05 7.504204298929736394e-01
6.005144883981762687e+05 7.503516142682309376e-01
6.795395920083763776e+05 7.502859381188700105e-01
7.689640567018716829e+05 7.502257581165514555e-01
8.701563933188907104e+05 7.501674059764730229e-01
9.846652027941230917e+05 7.501140436018248758e-01
1.114242875232509803e+06 7.500634565766675088e-01
1.260872407680679578e+06 7.500167015445408092e-01
1.426797751000857214e+06 7.499725817022879770e-01
1.614558150261834729e+06 7.499319592347885033e-01
1.827027004176537739e+06 7.498943058949764096e-01
2.067455838273133151e+06 7.498593667482428282e-01
2.339524064744825475e+06 7.498273787211627850e-01
2.647395290480230935e+06 7.497974985302325868e-01
2.995781034986427054e+06 7.497706242473836102e-01
3.390012833314498886e+06 7.497465398427487493e-01
3.836123827417535242e+06 7.497249886956686149e-01
4.340941094577660784e+06 7.497057465526431042e-01
4.912190125853851438e+06 7.496892112300106437e-01
5.558613053440591320e+06 7.496748186430484129e-01
6.290102436234453693e+06 7.496614024789092223e-01
7.117852651001310907e+06 7.496529966579070781e-01
8.054531205964922905e+06 7.496455108747119844e-01
9.114472598521193489e+06 7.496405794755888197e-01
1.031389768378722109e+07 7.496379179307830487e-01
1.167116191110068187e+07 7.496369378709363263e-01
1.320703622736631148e+07 7.495928851227336986e-01
1.494502494606523961e+07 7.495839298744332302e-01
1.691172544644806907e+07 7.495855045088353208e-01
1.913723520758254454e+07 7.495883906865310475e-01
2.165561240631754324e+07 7.495940171120613060e-01
2.450539712794255093e+07 7.496006296929695889e-01
2.773020116591060907e+07 7.492042894225785510e-01
3.137937543664820865e+07 7.491926992089710247e-01
3.550876522326110303e+07 7.491833626786247313e-01
4.018156480603808165e+07 7.491725800702120353e-01
4.546928455862411112e+07 7.491640516421096407e-01
5.145284530985853076e+07 7.491556061565445290e-01
5.822381671888659894e+07 7.491484912379173799e-01
6.588581861506814510e+07 7.491421158515656487e-01
7.455610674814365804e+07 7.491361380814388626e-01
8.436736721624843776e+07 7.491314866506879611e-01
9.546974703287516534e+07 7.491263032931344545e-01
1.080331519076466560e+08 7.491219727943774220e-01
1.222498464050784409e+08 7.491197979136011709e-01
1.383373962729619443e+08 7.491170762917377379e-01
1.565419979684129357e+08 7.491136243995729638e-01
1.771422463351081908e+08 7.491121443783373968e-01
2.004533980905239880e+08 7.491119798932062146e-01
2.268321963696043193e+08 7.491120735787029083e-01
2.566823301574694514e+08 7.491117564230588277e-01
2.904606121598039865e+08 7.491127956125401832e-01
3.286839696542054415e+08 7.491150816732312645e-01
3.719373553072647452e+08 7.491177420872714432e-01
4.208826990208889246e+08 7.491199614258173822e-01
4.762690378027974367e+08 7.491244227941298295e-01
5.389439786840595007e+08 7.491281530878783901e-01
6.098666701068887711e+08 7.491332350708639343e-01
6.901224802908548117e+08 7.491390051518759252e-01
7.809396072084504366e+08 7.491453045227001173e-01
8.837078743614584208e+08 7.491524969436410553e-01
1.000000000000000000e+09 7.491601242655213655e-01

